Partial differential equations on hypergraphs and networks of surfaces: derivation and hybrid discretizations

We introduce a general, analytical framework to express and to approximate partial differential equations (PDEs) numerically on graphs and networks of surfaces---generalized by the term hypergraphs. To this end, we consider PDEs on hypergraphs as singular limits of PDEs in networks of thin domains (such as fault planes, pipes, etc.), and we observe that (mixed) hybrid formulations offer useful tools to formulate such PDEs. Thus, our numerical framework is based on hybrid finite element methods (in particular, the class of hybrid discontinuous Galerkin methods).

==> pictures/ball.tikz <==
\begin{tikzpicture}
 % Uncomment next line to see gray-scale picture.  
 % \selectcolormodel{gray}
 
 \begin{scope}
  \draw[very thick,blue,fill=shade3] (0,1) -- (.5,1.866) -- (.5,.866) -- (0,0) -- cycle;
  \draw[very thick,blue,fill=shade1] (0,1) -- (.5,1.866) -- (2,2.066) -- (1.5,1.2) -- cycle;
  \draw[very thick,blue,fill=shade2] (0,1) -- (.5,1.866) -- (-.4,2.566) -- (-.9,1.7) -- cycle;
  \draw[very thick,red] (0,1) -- (.5,1.866);
  
  \shade[ball color = green!40, opacity = 0.4] (0.25,1.433) circle (.4cm);
  % \draw (0.25,1.433) circle (.4cm);
  \draw (-0.15,1.433) arc (180:360:0.4 and 0.12);
  \draw[dashed] (0.65,1.433) arc (0:180:0.4 and 0.12);
  \fill[fill=black] (0.25,1.433) circle (1pt);
  \draw[dashed] (0.25,1.433) -- node[above]{\tiny $r$} (-0.15,1.433);
 \end{scope}
 
 \begin{scope}[xshift=4cm]
  \draw[fill=shade3] (0,0) -- (1.3,0) -- (1.3,1) -- (0,1) -- cycle;
  \draw[fill=green!40, opacity = 0.4] (1.3,0.5) circle (.4cm);
  % \draw (1.3-0.4,0.5) arc (180:360:0.4 and 0.12);
  % \draw[dashed] (1.3+0.4,0.5) arc (0:180:0.4 and 0.12);
  \draw[dashed] (1.3,0.5) -- node[above]{\tiny $r$} (1.3-0.4,0.5);
  \draw[color=white, fill=white] (1.3,0) -- (2.3,0) -- (2.3,1) -- (1.3,1) -- cycle;
  \draw (0,0) -- (1.3,0) -- (1.3,1) -- (0,1) -- cycle;
  \fill[fill=black] (1.3,0.5) circle (1pt);
  \draw[very thick,blue] (-.1,0) -- (-.1,1.);
  \draw[very thick,blue] (0,1.1) -- (1.3,1.1);
  \draw[very thick,blue] (0,-.1) -- (1.3,-.1);
  
  \draw[fill=shade2] (0,1.4) -- (1.3,1.4) -- (1.3,2.4) -- (0,2.4) -- cycle;
  \draw[fill=green!40, opacity = 0.4] (1.3,1.9) circle (.4cm);
  % \draw (1.3-0.4,1.9) arc (180:360:0.4 and 0.12);
  % \draw[dashed] (1.3+0.4,1.9) arc (0:180:0.4 and 0.12);
  \draw[dashed] (1.3,1.9) -- node[above]{\tiny $r$} (1.3-0.4,1.9);
  \draw[color=white, fill=white] (1.3,1.4) -- (2.3,1.4) -- (2.3,2.4) -- (1.3,2.4) -- cycle;
  \draw (0,1.4) -- (1.3,1.4) -- (1.3,2.4) -- (0,2.4) -- cycle;
  \fill[fill=black] (1.3,1.9) circle (1pt);
  \draw[very thick,blue] (-.1,1.4) -- (-.1,2.4);
  \draw[very thick,blue] (0,1.3) -- (1.3,1.3);
  \draw[very thick,blue] (0,2.5) -- (1.3,2.5);
  
  \draw[fill=shade1] (2.5,0.7) -- (3.8,0.7) -- (3.8,1.7) -- (2.5,1.7) -- cycle;
  \draw[fill=green!40, opacity = 0.4] (2.5,1.2) circle (.4cm);
  % \draw (2.5-0.4,1.2) arc (180:360:0.4 and 0.12);
  % \draw[dashed] (2.5+0.4,1.2) arc (0:180:0.4 and 0.12);
  \draw[dashed] (2.5,1.2) -- node[above]{\tiny $r$} (2.5+0.4,1.2);
  \draw[color=white, fill=white] (2.5,0.7) -- (2.5,1.7) -- (1.5,1.7) -- (1.5,0.7) -- cycle;
  \draw  (2.5,0.7) -- (3.8,0.7) -- (3.8,1.7) -- (2.5,1.7) -- cycle;
  \fill[fill=black] (2.5,1.2) circle (1pt);
  \draw[very thick,blue] (3.9,.7) -- (3.9,1.7);
  \draw[very thick,blue] (2.5,.6) -- (3.8,.6);
  \draw[very thick,blue] (2.5,1.8) -- (3.8,1.8);

  \draw[very thick,red] (1.9,.7) -- (1.9,1.7);
  \draw[fill=green!40, opacity = 0.4] (1.9,1.2) circle (.4cm);
  \fill[fill=black] (1.9,1.2) circle (1pt);
  \draw[color=white, fill=white] (2.1,0.7) -- (2.4,0.7) -- (2.4,1.7) -- (2.1,1.7) -- cycle;
  \draw[color=white, fill=white] (1.4,0.7) -- (1.7,0.7) -- (1.7,1.7) -- (1.4,1.7) -- cycle;
  \draw[white] (1.9,1.2) -- (1.9,0.7);
  \draw[dashed] (1.9,1.2) -- node[right]{\tiny $r$} (1.9,0.7);
  
  % \draw[->] (1.3,.5) -- (1.9,1.2) node[midway,below] {$\iota$};
  % \draw[->] (1.3,1.9) -- (1.9,1.2) node[midway,above] {$\iota$};
  % \draw[->] (2.5,1.2) -- (1.9,1.2) node[midway,above] {$\iota$};
 \end{scope}
\end{tikzpicture}


==> pictures/epsilon.tikz <==
\begin{tikzpicture}
 % Uncomment next line to see gray-scale picture.  
 % \selectcolormodel{gray}
 
 \pgfmathsetmacro{\EPS}{0.2}
 \pgfmathsetmacro{\DEL}{0.15}
 \pgfmathsetmacro{\NU}{0.2}
 \pgfmathsetmacro{\RHO}{0.25}
 \begin{scope}
  \draw[fill=shade3] (0-\EPS,1) -- (.5-\EPS,1.866) -- (.5-\EPS,.866) -- (0-\EPS,0) -- cycle;
  \draw[fill=shade3] (0-\EPS,0) -- (0+\EPS,0) -- (0+\EPS,1) -- (0-\EPS,1) -- cycle;
  \draw[fill=shade3] (0+\EPS,1) -- (.5+\EPS,1.866) -- (.5+\EPS,.866) -- (0+\EPS,0) -- cycle;
  \draw[dashed] (0-\EPS,0) -- (.5-\EPS,.866);
  
%   \draw[pattern=flexcheckerboard_s3,dashed] (0+\EPS,0+\EPS) -- (.5+\EPS,.866+\EPS) -- (.5-\EPS,.866+\EPS) -- (0-\EPS,0+\EPS) -- cycle;
%   \draw[pattern=flexcheckerboard_s3,draw=none] (0+\EPS,0+\EPS) -- (.5+\EPS,0.866+\EPS) -- (.5+\EPS,.866) -- (0+\EPS,0) -- cycle;
%   \draw[pattern=flexcheckerboard_s3,draw=none] (0-\EPS,0) -- (0+\EPS,0) -- (0+\EPS,0+\EPS) -- (0-\EPS,0+\EPS) -- cycle;
%   \draw[fill=green!40,draw=none] (0+\EPS,0) -- (.5+\EPS,0.866) -- (.5+\EPS,.866-\EPS) -- (0+\EPS,0-\EPS) -- cycle;
%   \draw[fill=green!40,draw=none] (0-\EPS,0-\EPS) -- (0+\EPS,0-\EPS) -- (0+\EPS,0) -- (0-\EPS,0) -- cycle;
%   \draw (0+\EPS,0+\EPS) -- (.5+\EPS,0.866+\EPS) -- (.5+\EPS,.866-\EPS) -- (0+\EPS,0-\EPS) -- cycle;
%   \draw (0-\EPS,0-\EPS) -- (0+\EPS,0-\EPS) -- (0+\EPS,0+\EPS) -- (0-\EPS,0+\EPS) -- cycle;
%   \draw (0+\EPS,0) -- (0+\EPS,1);
  
  \draw[<->] (0-\EPS,-0.1) --node[below]{\tiny $d_1 \epsilon$} (0+\EPS,-0.1);
  \node[inner sep=0pt,outer sep=0pt] at (-0.8,0.05) (e1) {\footnotesize $\Edge^\epsilon_1$};
  \draw[->] (e1) -- (0-0.25*\EPS,0.5);
  
  \draw[fill=shade1] (0+0.26*\DEL,1-\DEL) -- (.5+0.26*\DEL,1.866-\DEL) -- (2+0.26*\DEL,2.066-\DEL) -- (1.5+0.26*\DEL,1.2-\DEL) -- cycle;
  \draw[fill=shade1] (0-0.26*\DEL,1+\DEL) -- (.5-0.26*\DEL,1.866+\DEL) -- (2-0.26*\DEL,2.066+\DEL) -- (1.5-0.26*\DEL,1.2+\DEL) -- cycle;
  \draw[fill=shade1] (0+0.26*\DEL,1-\DEL) -- (1.5+0.26*\DEL,1.2-\DEL) -- (1.5-0.26*\DEL,1.2+\DEL) -- (0-0.26*\DEL,1+\DEL) -- cycle;
  \draw[fill=Green!40] (1.5+0.26*\DEL,1.2-\DEL) -- (1.5-0.26*\DEL,1.2+\DEL) -- (2-0.26*\DEL,2.066+\DEL) -- (2+0.26*\DEL,2.066-\DEL) -- cycle;
  \draw[dashed] (0+0.26*\DEL,1-\DEL) -- (.5+0.26*\DEL,1.866-\DEL) -- (2+0.26*\DEL,2.066-\DEL);
  \draw[dashed] (.5+0.26*\DEL,1.866-\DEL) -- (.5-0.26*\DEL,1.866+\DEL);
  \draw[<->] (2.1-0.26*\DEL,2.066+\DEL) --node[right]{\tiny $d_3 \epsilon$} (2.1+0.26*\DEL,2.066-\DEL);
  \node[inner sep=0pt,outer sep=0pt] at (1.4,2.5) (e2) {\footnotesize $\Edge^\epsilon_2$};
  \draw[->] (e2) -- (1,1.95);
  
  \draw[fill=shade2] (0+0.64*\NU,1+\NU) -- (-.9+0.64*\NU,1.7+\NU) -- (-.9-0.64*\NU,1.7-\NU) -- (0-0.64*\NU,1-\NU) -- cycle;
  \draw[fill=shade2] (0+0.64*\NU,1+\NU) -- (.5+0.64*\NU,1.866+\NU) -- (-.4+0.64*\NU,2.566+\NU) -- (-.9+0.64*\NU,1.7+\NU) -- cycle;
  \draw[fill=shade2] (-.9+0.64*\NU,1.7+\NU) -- (-.4+0.64*\NU,2.566+\NU) --  (-.4-0.64*\NU,2.566-\NU) -- (-.9-0.5*\NU,1.7-\NU) -- cycle;
  \draw[dashed] (.5-0.64*\NU,1.866-\NU) -- (-.4-0.64*\NU,2.566-\NU) -- (-.9-0.64*\NU,1.7-\NU);
  \draw[dashed] (-.4-0.64*\NU,2.566-\NU) -- (-.4+0.64*\NU,2.566+\NU);
  \draw[<->] (-1+0.64*\NU,1.7+\NU) --node[left]{\tiny $d_2 \epsilon$} (-1-0.64*\NU,1.7-\NU);
  \node[inner sep=0pt,outer sep=0pt] at (-1.3,0.9) (e3) {\footnotesize $\Edge^\epsilon_3$};
  \draw[->] (e3) -- (-0.45,1.35-0.25*\NU);
  
%   \draw[very thick,blue] (0,0) -- (0,1);
%   \draw[very thick,blue] (0,1) -- (1.5,1.2);
%   \draw[very thick,blue] (0,1) -- (-.9,1.7);
  
%   \draw[very thick,Green] (1.5,1.2) -- (2,2.066);
  
  \draw[pattern=checkerboard_s1] (0-\EPS,1-\NU) -- (0+\EPS,1-\NU) -- (2*\EPS+0.26*\DEL,1+2*0.2/1.5*\EPS-\DEL) -- (2*\EPS-0.26*\DEL,1+2*0.2/1.5*\EPS+\DEL) -- (-1*\EPS+0.64*\NU,1+1*\EPS*0.7/0.9+\NU) -- (-1*\EPS-0.64*\NU,1+1*\EPS*0.7/0.9-\NU) -- cycle;
  \draw[fill = red!40, opacity = 1.0] (2*\EPS+0.26*\DEL,1+2*0.2/1.5*\EPS-\DEL) -- (2*\EPS-0.26*\DEL,1+2*0.2/1.5*\EPS+\DEL) -- (0.5+2*\EPS-0.26*\DEL,1.866+2*0.2/1.5*\EPS+\DEL) -- (0.5+2*\EPS+0.26*\DEL,1.866+2*0.2/1.5*\EPS-\DEL) -- cycle;
  \draw[fill = red!40, opacity = 1.0] (2*\EPS-0.26*\DEL,1+2*0.2/1.5*\EPS+\DEL) -- (-1*\EPS+0.64*\NU,1+1*\EPS*0.7/0.9+\NU) -- (0.5-1*\EPS+0.64*\NU,1.866+1*\EPS*0.7/0.9+\NU) -- (0.5+2*\EPS-0.26*\DEL,1.866+2*0.2/1.5*\EPS+\DEL) -- cycle;
  \draw[dashed] (0.5-1*\EPS-0.64*\NU,1.866+1*\EPS*0.7/0.9-\NU) -- (0.5-\EPS,1.866-\NU) -- (0.5+\EPS,1.866-\NU) -- (0.5+2*\EPS+0.26*\DEL,1.866+2*0.2/1.5*\EPS-\DEL);
  \draw[dashed] (0.5-\EPS,1.866-\NU) -- (0-\EPS,1-\NU);
  \draw[dashed] (0.5+\EPS,1.866-\NU) -- (0+\EPS,1-\NU);
  \draw (2*\EPS-0.26*\DEL,1+2*0.2/1.5*\EPS+\DEL) -- (1.5-0.26*\DEL,1.2+\DEL);
  
%   \draw[fill = red!40, opacity = 1.0] (0-\RHO,1+\RHO) -- (0+\RHO,1+\RHO) -- (.5+\RHO,1.866+\RHO) -- (.5-\RHO,1.866+\RHO)  -- cycle;
%   \draw[fill = red!40, opacity = 1.0] (0+\RHO,1-\RHO) -- (0+\RHO,1+\RHO) -- (.5+\RHO,1.866+\RHO) -- (.5+\RHO,1.866-\RHO)  -- cycle;
%   \draw[fill = red!40, opacity = 1.0] (0-\RHO,1-\RHO) -- (0-\RHO,1+\RHO) -- (0+\RHO,1+\RHO) -- (0+\RHO,1-\RHO) -- cycle;
%   \draw[dashed] (0-\RHO,1-\RHO) -- (.5-\RHO,1.866-\RHO) -- (.5+\RHO,1.866-\RHO);
%   \draw[dashed] (.5-\RHO,1.866-\RHO) -- (.5-\RHO,1.866+\RHO);
%   \draw[<->] (0.5-\RHO,1.966+\RHO) --node[above]{\tiny $2 d_0 \epsilon$} (0.5+\RHO,1.966+\RHO);
  \node[inner sep=0pt,outer sep=0pt] at (-0.7,0.6) (e0) {\footnotesize $\Node^\epsilon$};
  \draw[->] (e0) -- (-0.25*\RHO,1-0.25*\RHO);
  
%   \draw[very thick,blue,dashed] (0,0) -- (0,1);
%   \draw[very thick,blue,dashed] (0,1) -- (1.5,1.2);
%   \draw[very thick,blue,dashed] (0,1) -- (-.9,1.7);
%   \draw[very thick,blue,dashed] (.5,1.866) -- (.5,.866);
%   \draw[very thick,blue,dashed] (.5,1.866) -- (2,2.066);
%   \draw[very thick,blue,dashed] (.5,1.866) -- (-.4,2.566);
%   \draw[very thick,red,dashed] (0,1) -- (.5,1.866);
  
%   \draw[very thick,blue,dashed] (.5,.866) -- (0,0);
%   \draw[very thick,blue] (-.4,2.566) -- (-.9,1.7);
 \end{scope}
 
 \begin{scope}[xshift=5cm]
  \draw[very thick,blue,fill=shade3] (0,1) -- (.5,1.866) -- (.5,.866) -- (0,0) -- cycle;
  \node[inner sep=0pt,outer sep=0pt] at (-0.8,0.05) (e1) {\footnotesize $\Edge_1$};
  \draw[->] (e1) -- (0-0.25*\EPS,0.5);
  
  \draw[very thick,blue,fill=shade1] (0,1) -- (.5,1.866) -- (2,2.066) -- (1.5,1.2) -- cycle;
  \node[inner sep=0pt,outer sep=0pt] at (1.4,2.5) (e2) {\footnotesize $\Edge_2$};
  \draw[->] (e2) -- (1,1.95);
  
  \draw[very thick,blue,fill=shade2] (0,1) -- (.5,1.866) -- (-.4,2.566) -- (-.9,1.7) -- cycle;
  \node[inner sep=0pt,outer sep=0pt] at (-1.3,0.9) (e3) {\footnotesize $\Edge_3$};
  \draw[->] (e3) -- (-0.45,1.35-0.25*\NU);
  
  \draw[very thick,red] (0,1) -- (.5,1.866);
  \node[inner sep=0pt,outer sep=0pt] at (-0.7,0.6) (e0) {\footnotesize $\Node$};
  \draw[->] (e0) -- (-0.25*\RHO,1-0.25*\RHO);
  
  \draw[very thick,Green] (1.5,1.2) -- (2,2.066);
  \draw[very thick,blue] (.5,.866) -- (0,0);
  \draw[very thick,blue] (-.4,2.566) -- (-.9,1.7);
 \end{scope}
 
 \begin{scope}
  \draw[very thick,->] (1,.5) --node[above]{$\epsilon \searrow 0$}node[below]{$\Omega^\epsilon \quad \to \quad \Omega$}  (4,.5);
 \end{scope}
\end{tikzpicture}


==> pictures/hypernode.tikz <==
\begin{tikzpicture}
 % Uncomment next line to see gray-scale picture.  
 % \selectcolormodel{gray}
 
  \begin{scope}
    \draw[very thick,blue,fill=shade3] (0,1) -- (.5,1.866) -- (.5,.866) -- (0,0) -- cycle;
    \draw[very thick,blue,fill=shade1] (0,1) -- (.5,1.866) -- (2,2.066) -- (1.5,1.2) -- cycle;
    \draw[very thick,blue,fill=shade2] (0,1) -- (.5,1.866) -- (-.4,2.566) -- (-.9,1.7) -- cycle;
    \draw[very thick,red] (0,1) -- (.5,1.866);
  \end{scope}
  \begin{scope}[xshift=4cm]
    \draw[fill=shade3] (0,0) -- (1.3,0) -- (1.3,1) -- (0,1) -- cycle;
    \draw[very thick,blue] (-.1,0) -- (-.1,1.);
    \draw[very thick,blue] (0,1.1) -- (1.3,1.1);
    \draw[very thick,blue] (0,-.1) -- (1.3,-.1);

    \draw[fill=shade2] (0,1.4) -- (1.3,1.4) -- (1.3,2.4) -- (0,2.4) -- cycle;
    \draw[very thick,blue] (-.1,1.4) -- (-.1,2.4);
    \draw[very thick,blue] (0,1.3) -- (1.3,1.3);
    \draw[very thick,blue] (0,2.5) -- (1.3,2.5);
    
    \draw[fill=shade1] (2.5,0.7) -- (3.8,0.7) -- (3.8,1.7) -- (2.5,1.7) -- cycle;
    \draw[very thick,blue] (3.9,.7) -- (3.9,1.7);
    \draw[very thick,blue] (2.5,.6) -- (3.8,.6);
    \draw[very thick,blue] (2.5,1.8) -- (3.8,1.8);

    \draw[very thick,red] (1.9,.7) -- (1.9,1.7);
    
    \draw[->] (1.3,.5) -- (1.9,1.2) node[midway,below] {$\iota$};
    \draw[->] (1.3,1.9) -- (1.9,1.2) node[midway,above] {$\iota$};
    \draw[->] (2.5,1.2) -- (1.9,1.2) node[midway,above] {$\iota$};
  \end{scope}
\end{tikzpicture}

